Symbol Based Precoding in The Downlink of Cognitive MISO Channels

This paper proposes symbol level precoding in the downlink of a MISO cognitive system. The new scheme tries to jointly utilize the data and channel information to design a precoding that minimizes the transmit power at a cognitive base station (CBS); without violating the interference temperature constraint imposed by the primary system. In this framework, the data information is handled at symbol level which enables the characterization the intra-user interference among the cognitive users as an additional source of useful energy that should be exploited. A relation between the constructive multiuser transmissions and physical-layer multicast system is established. Extensive simulations are performed to validate the proposed technique and compare it with conventional techniques.

==> sprmindx.txt <==
delim_0 "\\idxquad "
delim_1 "\\idxquad "
delim_2 "\\idxquad "
delim_n ",\\,"
